Information in quantum field theory simulators: Thin-film superfluid helium

Understanding quantum correlations through information-theoretic measures is fundamental to developments in quantum field theory, quantum information, and quantum many-body physics. A central feature in a plethora of systems is the area law, under which information scales with the size of the boundary of the system, rather than volume. Whilst many systems and regimes exhibiting an area law have been identified theoretically, experimental verification remains limited, particularly in continuous systems. We present a methodology for measuring mutual information in an experimental simulator of non-interacting quantum fields, and propose using the analogue $(2 + 1)$-dimensional spacetime offered by thin films of superfluid helium. We provide numerical predictions incorporating the natural thermal state of the helium sample that exemplify an area-law scaling of mutual information, and characterise deviations attributable to the inherent finite system size.

==> Data/MI_map_D.txt <==
28.231
29.582
30.56
31.255
31.742
32.07
32.279
32.4
32.454
32.454
32.4
32.279
32.07
31.742
31.255
30.56
29.582
28.231
29.582
30.527
31.275
31.833
32.226
32.482
32.634
32.71
32.74
32.74
32.71
32.634
32.482
32.226
31.833
31.275
30.527
29.582
30.56
31.275
31.849
32.288
32.596
32.788
32.887
32.926
32.934
32.934
32.926
32.887
32.788
32.596
32.288
31.849
31.275
30.56
31.255
31.833
32.288
32.636
32.876
33.018
33.079
33.09
33.083
33.083
33.09
33.079
33.018
32.876
32.636
32.288
31.833
31.255
31.742
32.226
32.596
32.876
33.067
33.174
33.212
33.208
33.195
33.195
33.208
33.212
33.174
33.067
32.876
32.596
32.226
31.742
32.07
32.482
32.788
33.018
33.174
33.26
33.289
33.284
33.271
33.271
33.284
33.289
33.26
33.174
33.018
32.788
32.482
32.07
32.279
32.634
32.887
33.079
33.212
33.289
33.32
33.323
33.318
33.318
33.323
33.32
33.289
33.212
33.079
32.887
32.634
32.279
32.4
32.71
32.926
33.09
33.208
33.284
33.323
33.339
33.343
33.343
33.339
33.323
33.284
33.208
33.09
32.926
32.71
32.4
32.454
32.74
32.934
33.083
33.195
33.271
33.318
33.343
33.352
33.352
33.343
33.318
33.271
33.195
33.083
32.934
32.74
32.454
32.454
32.74
32.934
33.083
33.195
33.271
33.318
33.343
33.352
33.352
33.343
33.318
33.271
33.195
33.083
32.934
32.74
32.454
32.4
32.71
32.926
33.09
33.208
33.284
33.323
33.339
33.343
33.343
33.339
33.323
33.284
33.208
33.09
32.926
32.71
32.4
32.279
32.634
32.887
33.079
33.212
33.289
33.32
33.323
33.318
33.318
33.323
33.32
33.289
33.212
33.079
32.887
32.634
32.279
32.07
32.482
32.788
33.018
33.174
33.26
33.289
33.284
33.271
33.271
33.284
33.289
33.26
33.174
33.018
32.788
32.482
32.07
31.742
32.226
32.596
32.876
33.067
33.174
33.212
33.208
33.195
33.195
33.208
33.212
33.174
33.067
32.876
32.596
32.226
31.742
31.255
31.833
32.288
32.636
32.876
33.018
33.079
33.09
33.083
33.083
33.09
33.079
33.018
32.876
32.636
32.288
31.833
31.255
30.56
31.275
31.849
32.288
32.596
32.788
32.887
32.926
32.934
32.934
32.926
32.887
32.788
32.596
32.288
31.849
31.275
30.56
29.582
30.527
31.275
31.833
32.226
32.482
32.634
32.71
32.74
32.74
32.71
32.634
32.482
32.226
31.833
31.275
30.527
29.582
28.231
29.582
30.56
31.255
31.742
32.07
32.279
32.4
32.454
32.454
32.4
32.279
32.07
31.742
31.255
30.56
29.582
28.231

==> Data/MI_map_N.txt <==
26.247 26.117 26.019 25.942 25.88 25.832 25.797 25.774 25.762 25.762 25.774 25.797 25.832 25.88 25.942 26.019 26.117 26.247
26.117 25.994 25.898 25.819 25.754 25.704 25.666 25.64 25.628 25.628 25.64 25.666 25.704 25.754 25.819 25.898 25.994 26.117
26.019 25.898 25.803 25.726 25.661 25.61 25.571 25.545 25.532 25.532 25.545 25.571 25.61 25.661 25.726 25.803 25.898 26.019
25.942 25.819 25.726 25.649 25.585 25.534 25.495 25.469 25.456 25.456 25.469 25.495 25.534 25.585 25.649 25.726 25.819 25.942
25.88 25.754 25.661 25.585 25.523 25.472 25.434 25.408 25.394 25.394 25.408 25.433 25.472 25.523 25.585 25.661 25.754 25.88
25.832 25.704 25.61 25.534 25.472 25.422 25.384 25.358 25.345 25.345 25.358 25.384 25.422 25.472 25.534 25.61 25.704 25.832
25.797 25.666 25.571 25.495 25.434 25.384 25.346 25.321 25.308 25.308 25.321 25.346 25.384 25.433 25.495 25.571 25.666 25.797
25.774 25.64 25.545 25.469 25.408 25.358 25.321 25.296 25.283 25.283 25.296 25.321 25.358 25.408 25.469 25.545 25.64 25.774
25.762 25.628 25.532 25.456 25.394 25.345 25.308 25.283 25.271 25.271 25.283 25.308 25.345 25.394 25.456 25.532 25.628 25.762
25.762 25.628 25.532 25.456 25.394 25.345 25.308 25.283 25.271 25.271 25.283 25.308 25.345 25.394 25.456 25.532 25.628 25.762
25.774 25.64 25.545 25.469 25.408 25.358 25.321 25.296 25.283 25.283 25.296 25.321 25.358 25.408 25.469 25.545 25.64 25.774
25.797 25.666 25.571 25.495 25.433 25.384 25.346 25.321 25.308 25.308 25.321 25.346 25.384 25.433 25.495 25.571 25.666 25.797
25.832 25.704 25.61 25.534 25.472 25.422 25.384 25.358 25.345 25.345 25.358 25.384 25.422 25.472 25.534 25.61 25.704 25.832
25.88 25.754 25.661 25.585 25.523 25.472 25.433 25.408 25.394 25.394 25.408 25.433 25.472 25.523 25.585 25.661 25.754 25.88
25.942 25.819 25.726 25.649 25.585 25.534 25.495 25.469 25.456 25.456 25.469 25.495 25.534 25.585 25.649 25.726 25.819 25.942
26.019 25.898 25.803 25.726 25.661 25.61 25.571 25.545 25.532 25.532 25.545 25.571 25.61 25.661 25.726 25.803 25.898 26.019
26.117 25.994 25.898 25.819 25.754 25.704 25.666 25.64 25.628 25.628 25.64 25.666 25.704 25.754 25.819 25.898 25.994 26.117
26.247 26.117 26.019 25.942 25.88 25.832 25.797 25.774 25.762 25.762 25.774 25.797 25.832 25.88 25.942 26.019 26.117 26.247


==> Data/MI_vs_area_Dirich_excl_bcns.txt <==
x_axis Sa Sb MI
2.5 905.7936829478 905.7936818153 9.4040500075
7.0 906.8300499767 906.8300504833 11.4767881185
11.5 907.712178871 907.7121784836 13.2410457432
16.0 908.2086970359 908.2086949348 14.2340793461
20.5 908.4619724452 908.4619721174 14.7406311035


==> Data/MI_vs_area_Dirich_with_bcns.txt <==
x_axis Sa Sb MI
5.0 6914.1961915195 6914.1961939633 668.9640677869
14.5 6950.6626393199 6950.662640214 741.896961838
24.0 6985.6354152858 6985.6354181916 811.8425157815
33.5 7018.7068010867 7018.7067993805 877.9852827713
43.0 7049.5839968547 7049.5839963779 939.7396755368
52.5 7077.7599911541 7077.7599956952 996.0916691534
62.0 7102.322821809 7102.32282071 1045.2173248231
71.5 7121.4604932559 7121.4604933974 1083.4926689574
81.0 7130.7982133795 7130.7982191928 1102.1681148764
90.5 7112.9309401697 7112.9309392458 1066.4335617196


==> Data/MI_vs_area_Neum_excl_bcns.txt <==
x_axis Sa Sb MI
2.5 910.7982931435 910.7982926965 2.3033257723
7.0 912.0033259392 912.0033257604 4.7133920491
11.5 913.2812820077 913.2812825441 7.2693046927
16.0 914.5591247082 914.5591249764 9.8249901235
20.5 915.8174221516 915.8174211383 12.3415843248


==> Data/MI_vs_area_Neum_with_bcns.txt <==
x_axis Sa Sb MI
5.0 7293.4059801996 7293.4059814513 47.9124163687
14.5 7298.4523586929 7298.452358067 58.0051714778
24.0 7303.7757360041 7303.7757348716 68.6519255936
33.5 7309.0645937026 7309.0645932555 79.2296416759
43.0 7314.31039083 7314.3103838563 89.7212294042
52.5 7319.5025523603 7319.5025482476 100.1055553257
62.0 7324.6277934313 7324.6277940273 110.3560421765
71.5 7329.6745752394 7329.6745803058 120.4496102631
81.0 7334.6657624245 7334.6657628119 130.4319799542
90.5 7339.8133545518 7339.8133520484 140.7271613181


==> Data/MI_vs_vol_Dirich_excl_bcns.txt <==
x_axis Sa Sb MI
0.0 0.0 1802.1833133996 0.0
0.625 182.9093788564 1623.4576196298 4.1836850867
1.25 364.1313807666 1444.4450852573 6.3931526244
1.875 544.9732050598 1265.2858141065 8.0757057667
2.5 725.5147723258 1085.669264406 9.0007233322
3.125 905.7936825156 905.7936828732 9.4040519893
3.75 1085.6692653298 725.5147710443 9.0007229745
4.375 1265.2858148515 544.973204717 8.075706169
5.0 1444.4450851381 364.1313802898 6.3931520283
5.625 1623.4576217309 182.9093789756 4.1836873069
6.25 1802.1833133996 0.0 0.0


==> Data/MI_vs_vol_Dirich_exl_bcns_fit.txt <==
x_axis y_fit
0.0 0.0244247423
0.625 4.0524443619
1.25 6.5477398473
1.875 8.1127720805
2.5 8.9849307019
3.125 9.2659638102
3.75 8.9849307019
4.375 8.1127720805
5.0 6.5477398473
5.625 4.0524443619
6.25 0.0244247423


==> Data/MI_vs_vol_Dirich_with_bcns.txt <==
x_axis Sa Sb MI
0.0 0.0 13159.4283176959 0.0
1.25 687.4720158279 12878.4965652814 406.5402634135
2.5 1381.5591356754 12287.9718563443 510.1026743238
3.75 2075.9287998974 11646.4225571426 562.9230393441
5.0 2769.8771640956 10987.2235231306 597.6723695304
6.25 3463.1532488763 10318.6945242919 622.4194554724
7.5 4155.5953437984 9644.28909906 640.4561251625
8.75 4847.066080153 8965.7791133598 653.4168758169
10.0 5537.4289654195 8284.19461824 662.1952659637
11.25 6226.5328302383 7600.1872850358 667.2917975783
12.5 6914.1961942017 6914.1961966157 668.9640731215
13.75 7600.1872893423 6226.5328290164 667.2918006629
15.0 8284.1946188509 5537.4289616048 662.1952627599
16.25 8965.7791166306 4847.0660808384 653.4168797731
17.5 9644.2890949622 4155.5953422785 640.4561195448
18.75 10318.6945199035 3463.1532477438 622.4194499515
20.0 10987.2235255539 2769.8771654367 597.6723732948
21.25 11646.4225580497 2075.9287987053 562.9230390592
22.5 12287.9718512171 1381.559135884 510.1026694053
23.75 12878.496573656 687.4720160365 406.5402719967
25.0 13159.4283176959 0.0 0.0


==> Data/MI_vs_vol_Dirich_with_bcns_fit.txt <==
x_axis y_fit
0.0 -0.1089365924
1.25 411.9258811234
2.5 505.4639266985
3.75 559.2580699545
5.0 595.6242631369
6.25 621.7397447524
7.5 640.8049152768
8.75 654.4924382663
10.0 663.748279133
11.25 669.1144331998
12.5 670.8737764897
13.75 669.1144331998
15.0 663.748279133
16.25 654.4924382663
17.5 640.8049152768
18.75 621.7397447524
20.0 595.6242631369
21.25 559.2580699545
22.5 505.4639266985
23.75 411.9258811234
25.0 -0.1089365924


==> Data/MI_vs_vol_Neum_excl_bcns.txt <==
x_axis Sa Sb MI
0.0 0.0 1819.2932592928 0.0
0.625 183.8819364607 1637.5727942586 2.1614714265
1.25 365.6930861771 1455.8697606921 2.2695875764
1.875 547.4097357988 1274.1756950021 2.2921715081
2.5 729.1084193885 1092.4872401655 2.3024002612
3.125 910.7982921302 910.7982926071 2.3033254445
3.75 1092.4872389734 729.1084206998 2.3024003804
4.375 1274.1756961048 547.4097347558 2.2921715677
5.0 1455.8697598279 365.693085283 2.2695858181
5.625 1637.5727948844 183.881937176 2.1614727676
6.25 1819.2932592928 0.0 0.0


==> Data/MI_vs_vol_Neum_exl_bcns_fit.txt <==
x_axis y_fit
0.0 -9.7e-09
0.625 2.170523347
1.25 2.2499916473
1.875 2.2894755844
2.5 2.3094677663
3.125 2.3156700621
3.75 2.3094677663
4.375 2.2894755844
5.0 2.2499916473
5.625 2.170523347
6.25 7.5e-09


==> Data/MI_vs_vol_Neum_with_bcns.txt <==
x_axis Sa Sb MI
0.0 0.0 14538.8995452821 0.0
1.25 745.2067067027 13835.762651071 42.0698124915
2.5 1473.9009410739 13109.3876456022 44.389041394
3.75 2201.6878640652 12382.7896778882 45.5779966712
5.0 2929.2468259335 11656.0063808858 46.3536615372
6.25 3656.7105979025 10929.090028286 46.9010809064
7.5 4384.1199771762 10202.0758814216 47.2963133156
8.75 5111.4903209805 9474.9870853722 47.5778610706
10.0 5838.8275242448 8747.8392319977 47.7672109604
11.25 6566.1331115663 8020.643045485 47.8766117692
12.5 7293.405980736 7293.4059805572 47.9124160111
13.75 8020.6430398822 6566.1331136525 47.8766082525
15.0 8747.8392360508 5838.8275243044 47.7672150731
16.25 9474.9870858192 5111.4903184474 47.5778589845
17.5 10202.0758779347 4384.1199783981 47.2963110507
18.75 10929.0900370181 3656.7105974853 46.9010892212
20.0 11656.0063830912 2929.2468228936 46.3536607027
21.25 12382.789671272 2201.6878651679 45.5779911578
22.5 13109.3876465261 1473.900944531 44.3890457749
23.75 13835.7626493424 745.2067049146 42.0698089749
25.0 14538.8995452821 0.0 0.0


==> Data/MI_vs_vol_Neum_with_bcns_fit.txt <==
x_axis y_fit
0.0 -5.77e-08
1.25 42.1758005824
2.5 44.2987655037
3.75 45.4984005448
5.0 46.3038706914
6.25 46.880237103
7.5 47.3001102207
8.75 47.6011474421
10.0 47.8045432785
11.25 47.9224040451
12.5 47.9610366099
13.75 47.9224040451
15.0 47.8045432785
16.25 47.6011474421
17.5 47.3001102207
18.75 46.880237103
20.0 46.3038706914
21.25 45.4984005448
22.5 44.2987655037
23.75 42.1758005824
25.0 -5.59e-08

